Cross-conformal predictors

This note introduces the method of cross-conformal prediction, which is a hybrid of the methods of inductive conformal prediction and cross-validation, and studies its validity and predictive efficiency empirically.

==> readme.txt <==
Submitted files:

this readme.txt file
the source files for the paper
the R programs for Figures 1 and 2 and Table 1
the Spambase data set spam.data with the column names added

